TOI-4336 A b: A temperate sub-Neptune ripe for atmospheric characterization in a nearby triple M-dwarf system

Small planets transiting bright nearby stars are essential to our understanding of the formation and evolution of exoplanetary systems. However, few constitute prime targets for atmospheric characterization, and even fewer are part of multiple star systems. This work aims to validate TOI-4336 A b, a sub-Neptune-sized exoplanet candidate identified by the TESS space-based transit survey around a nearby M-dwarf. We validate the planetary nature of TOI-4336 A b through the global analysis of TESS and follow-up multi-band high-precision photometric data from ground-based telescopes, medium- and high-resolution spectroscopy of the host star, high-resolution speckle imaging, and archival images. The newly discovered exoplanet TOI-4336 A b has a radius of 2.1$\pm$0.1R$_{\oplus}$. Its host star is an M3.5-dwarf star of mass 0.33$\pm$0.01M$_{\odot}$ and radius 0.33$\pm$0.02R$_{\odot}$ member of a hierarchical triple M-dwarf system 22 pc away from the Sun. The planet's orbital period of 16.3 days places it at the inner edge of the Habitable Zone of its host star, the brightest of the inner binary pair. The parameters of the system make TOI-4336 A b an extremely promising target for the detailed atmospheric characterization of a temperate sub-Neptune by transit transmission spectroscopy with JWST.

==> Figures/FitResults.Stats.2023.08.21.17.32.18.txt <==
Parameter    Mean    Median    Mode    Std    68% Min Cred Int    95% Min Cred Int
sma   12.582705338433449   5.919398250640445   3.438614306741034   26.985233152358163   (3.205677825522142, 7.876729176623037)   (3.2025882364907083, 44.76368574153826)
period   11306.773177510491   1907.4138206397795   865.7464967160022   56009.66021860844   (748.8409258877784, 2932.387259109081)   (743.3213251864997, 39710.7535732108)
orbit fraction   0.46678892951380474   0.4430461925229518   0.426948440588721   0.21465236639154311   (0.20482523942099418, 0.6375725400610994)   (0.048535245482572154, 0.9220891301962857)
t0   -4039.5858892307965   1327.2683676854454   1678.1101685407339   42992.83805684118   (526.3739276638771, 1702.5467027912614)   (-15485.714412755726, 2015.0432563517168)
ecc   0.7068561261377928   0.7950167114173121   0.9781923882162397   0.2689361892121225   (0.6474707479667166, 0.9897170984630307)   (0.11509585349738038, 0.9902184461916975)
inc   75.82179290642378   80.55440907403306   83.86222973862664   12.498488132452525   (73.06584075153894, 85.43597459256236)   (47.083872544609626, 89.06579319551012)
aop   182.92163076604436   178.3285084383393   106.3630797145902   101.24715020144707   (85.0777108933529, 306.8382490195152)   (22.134218226769256, 359.90083871938066)
lan   93.46957975275812   122.75147534270025   -49.02644108046327   113.10490544367116   (-57.20820262532351, 136.11787732954875)   (-57.17858745934507, 299.6496978192959)
mtot   0.6446953262908842   0.6446006613524526   0.6437128063022965   0.013434960408152119   (0.6300910042801076, 0.6570861041912439)   (0.6186601508589149, 0.6719949606575781)
distance   22.449609433600575   22.44961138743981   22.44127475325582   0.02153722075295438   (22.428686924743857, 22.472068899086093)   (22.4073187593202, 22.49239598471341)


==> Figures/FitResults.Stats.2023.08.22.13.03.23.txt <==
Parameter    Mean    Median    Mode    Std    68% Min Cred Int    95% Min Cred Int
sma   153.45741253931294   129.77565161852152   63.92432771619378   138.92108161490438   (60.17178732781519, 160.07008318807948)   (59.66678505430136, 325.4069713901003)
period   258715.68485324274   167671.10858737712   60208.62416975692   704193.8299645982   (52579.9501690359, 229423.82148309608)   (51897.04991018236, 666220.2184942139)
orbit fraction   0.3443594960700313   0.2614324692068121   0.23588089638939636   0.2581758537911876   (0.06240162375638869, 0.3815136362403596)   (0.008105565050758101, 0.9513683587630005)
t0   -102463.3035311672   -31434.179853796035   -16676.04037201032   549802.4532163009   (-78316.45568240549, -7509.462848782743)   (-338706.40230356733, 1977.1236805339654)
ecc   0.46528122135218747   0.42238011320616675   0.03123739974577912   0.348513560433912   (5.741818401583387e-05, 0.7235834764099892)   (0.014343670059354663, 0.99006961614193)
inc   102.02295885087757   96.64036050909056   95.64016695975681   12.978521080181084   (93.39978110805968, 100.17065966866267)   (92.38984372646345, 133.9629881860947)
aop   193.34691655792142   178.73637903496606   155.4620078872415   107.8386142257402   (146.3176621932231, 353.37728159285297)   (14.13465072083037, 359.9854727785095)
lan   -104.03597319973463   -165.54987461112114   5.855161669200877   104.9507613596705   (-174.86455454694226, 9.008189557732546)   (-331.33973626792385, 14.036545044428994)
mtot   0.8807989594220962   0.880868851396797   0.8822466464946349   0.012323701930506394   (0.868345604137815, 0.8930620279089868)   (0.8558965052547342, 0.9041909587608365)
distance   22.46105069923904   22.46097063055181   22.460626624327112   0.019080836490898465   (22.443241110882678, 22.481809595588533)   (22.422153964641268, 22.49833752801878)


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

